A Visually Plausible Grasping System for Object Manipulation and Interaction in Virtual Reality Environments

Interaction in virtual reality (VR) environments is essential to achieve a pleasant and immersive experience. Most of the currently existing VR applications, lack of robust object grasping and manipulation, which are the cornerstone of interactive systems. Therefore, we propose a realistic, flexible and robust grasping system that enables rich and real-time interactions in virtual environments. It is visually realistic because it is completely user-controlled, flexible because it can be used for different hand configurations, and robust because it allows the manipulation of objects regardless their geometry, i.e. hand is automatically fitted to the object shape. In order to validate our proposal, an exhaustive qualitative and quantitative performance analysis has been carried out. On the one hand, qualitative evaluation was used in the assessment of the abstract aspects such as: hand movement realism, interaction realism and motor control. On the other hand, for the quantitative evaluation a novel error metric has been proposed to visually analyze the performed grips. This metric is based on the computation of the distance from the finger phalanges to the nearest contact point on the object surface. These contact points can be used with different application purposes, mainly in the field of robotics. As a conclusion, system evaluation reports a similar performance between users with previous experience in virtual reality applications and inexperienced users, referring to a steep learning curve.

==> Data/accuracy_per_object.dat <==
object 0 1 
a 0.654367 0.708176 
b 1.207136 1.452512 
c 1.659806 1.377105 
d 1.035346 1.542076 
e 1.350319 1.350295 
f 1.678633 1.528587  
g 1.611074 1.642552 
h 1.331899 1.096149 
i 1.185286 0.972863 
j 0.875744 0.807024 
k 0.984702 1.077999 
l 0.803977 0.967893 
m 0.614691 0.790167 
n 0.941003 1.068542 
o 0.947204 0.919679 
p 0.860767 1.027674 
q 1.507357 1.291678 
r 0.902626 0.946414 
s 1.045200 1.211929 
t 0.776768 0.897334 
u 1.037040 0.596554 
v 1.060415 2.157149 
w 1.128201 1.015212 
x 1.177507 0.711350 
y 0.960770 0.745535 
z 0.729005 0.889261 
aa 0.869264 1.073548 
ab 1.108226 1.022906 
ac 1.064018 0.967541 
ad 2.537288 2.513153 

==> Data/accuracy_per_object_overall.dat <==
object 0 
a 0.687952 
b 1.431804 
c 1.463750 
d 1.342514 
e 1.355535 
f 1.544231 
g 1.568870 
h 1.133907 
i 1.011561 
j  0.710771 
k  1.018019 
l  0.912497 
m  0.745193 
n  1.043030 
o  0.861758 
p  0.874395 
q  1.428099 
r  0.846424 
s  1.109594 
t  0.881831 
u  0.730119 
v  1.913372 
w  0.968793 
x  0.811757 
y  0.820177 
z  0.761958 
aa 1.100465 
ab 0.980593 
ac 1.005479  
ad 2.591792 

==> Data/time_per_object.dat <==
object 0 1 
a 1.344460 1.829687 
b 1.219575 1.813173 
c 1.272597 2.018855 
d 1.633357 1.740973 
e 1.263846 1.826003 
f 1.477912 2.081915 
g 1.199803 1.546304 
h 1.177952 2.014941 
i 1.363957 1.790802 
j  1.305621 1.777960 
k  1.261225 1.457623 
l  1.146934 1.413182 
m  1.102896 1.477857 
n  1.105583 1.436970 
o  1.074921 1.674360 
p  1.030803 1.463072 
q  1.347237 1.789224 
r  1.394663 1.694425 
s  1.394531 1.592709 
t  1.344469 1.562962 
u  1.414642 1.974332 
v  1.383451 1.792406 
w  1.211221 1.502096 
x  1.205614 1.518863 
y  1.336491 1.653943  
z  1.436270 1.418867 
aa 1.630676 1.527773 
ab 1.219502 1.357647 
ac 1.050392 1.235232 
ad 1.736370 1.837135 

==> Data/time_per_object_overall.dat <==
object 0 
a 1.676772 
b 1.590226 
c 1.738158 
d 1.697912 
e 1.667839 
f 1.895890 
g 1.463344 
h 1.822356 
i 1.694494 
j  1.655679 
k  1.381311 
l  1.383517 
m  1.394546 
n  1.407820 
o  1.650180 
p  1.374550 
q  1.755786 
r  1.655567 
s  1.526809 
t  1.518957 
u  1.792683 
v  1.713340 
w  1.412386 
x  1.402509 
y  1.575844 
z  1.428107 
aa 1.585657 
ab 1.334621 
ac 1.204547 
ad 1.750054 
